Analysis of a nonlinear importance sampling scheme for Bayesian parameter estimation in state-space models

The Bayesian estimation of the unknown parameters of state-space (dynamical) systems has received considerable attention over the past decade, with a handful of powerful algorithms being introduced. In this paper we tackle the theoretical analysis of the recently proposed {\it nonlinear} population Monte Carlo (NPMC). This is an iterative importance sampling scheme whose key features, compared to conventional importance samplers, are (i) the approximate computation of the importance weights (IWs) assigned to the Monte Carlo samples and (ii) the nonlinear transformation of these IWs in order to prevent the degeneracy problem that flaws the performance of conventional importance samplers. The contribution of the present paper is a rigorous proof of convergence of the nonlinear IS (NIS) scheme as the number of Monte Carlo samples, $M$, increases. Our analysis reveals that the NIS approximation errors converge to 0 almost surely and with the optimal Monte Carlo rate of $M^{-\frac{1}{2}}$. Moreover, we prove that this is achieved even when the mean estimation error of the IWs remains constant, a property that has been termed {\it exact approximation} in the Markov chain Monte Carlo literature. We illustrate these theoretical results by means of a computer simulation example involving the estimation of the parameters of a state-space model typically used for target tracking.

==> NPMC_mse_vs_particles.txt <==
# number of frames = 150
# ratio kernel-prior covariances = 0.2
# number of MC trials = 50
particles	NPMC_50	NPMC_100	NPMC_400
5.000000000000000000e+01	7.080625777618863859e-02	5.932488467786753428e-02	5.204009526783443668e-02
1.000000000000000000e+02	3.617124932638362406e-02	2.406077389276443934e-02	1.495699218511912197e-02
2.000000000000000000e+02	2.462501530970049105e-02	1.591876190506860689e-02	1.117829039279265996e-02
5.000000000000000000e+02	1.865132441602546792e-02	1.246298807049855788e-02	1.024093792833669948e-02
1.000000000000000000e+03	1.630098064019569470e-02	1.170661722772635416e-02	1.024153217554984313e-02
2.000000000000000000e+03	1.536174432749412566e-02	1.137844724823304510e-02	1.023225094227141370e-02


==> TR_sensors.txt <==
1.418625870031083025e+01	4.835852546577287470e+00
-1.363768732070757883e+00	-5.003042756204681751e+00
1.662061395958687626e+00	4.935364134479478970e+00
1.232528722371622898e+01	-5.010432086058272283e+00
-1.414937680939568665e+01	-4.829084166261526256e+00
-1.264905319616951829e+01	5.116784293603990896e+00


==> TR_trajectory.txt <==
-8.835139068168613719e+00	-5.700268957129949854e+00
-8.945141269504894410e+00	-5.824337698996621349e+00
-9.091111603800207774e+00	-6.159775185528335584e+00
-9.321211635854789179e+00	-6.476340407187995751e+00
-9.564832427584038399e+00	-6.734103717301289649e+00
-9.856883249004628311e+00	-7.001357399759752909e+00
-1.036131293393511932e+01	-7.409311750186624579e+00
-1.067716846579049950e+01	-7.825432628544332303e+00
-1.099717333391876117e+01	-8.406227160517380170e+00
-1.133514665519012254e+01	-9.030635159446774196e+00
-1.168057368904815974e+01	-9.592425659468446497e+00
-1.211827045449290452e+01	-9.873004710236592985e+00
-1.265612710449480360e+01	-9.295987909800034643e+00
-1.340585277598325398e+01	-8.561029364557501964e+00
-1.404578450772854836e+01	-7.866109411131294138e+00
-1.469956637825466395e+01	-7.332793024806762539e+00
-1.522629699395873004e+01	-6.597842733994607300e+00
-1.593696931414247508e+01	-5.864831113985734312e+00
-1.660606441459375304e+01	-5.330139770270449162e+00
-1.733215986095092376e+01	-4.806423202956071172e+00
-1.803317229570771119e+01	-4.424765222291751954e+00
-1.885962842956559271e+01	-4.001001416487682150e+00
-1.947903557071099456e+01	-3.501871968417169079e+00
-1.985169281822710730e+01	-2.940748994075736089e+00
-1.916379905364565772e+01	-2.525917377117862017e+00
-1.849494005598234381e+01	-1.923949326105187430e+00
-1.775477825407426735e+01	-1.273142946961837385e+00
-1.706893012064874071e+01	-7.883975258280333520e-01
-1.629197982039703163e+01	-1.743332410400005861e-01
-1.536743787133709915e+01	4.781824683350889282e-01
-1.438991091427932822e+01	1.067035931780129232e+00
-1.337232101450407917e+01	1.681715517864818432e+00
-1.235139075253310281e+01	2.164380304591384530e+00
-1.124250477725797381e+01	2.856846753349083112e+00
-1.038132361394748138e+01	3.384546115176767511e+00
-9.506391088555703917e+00	3.936332792993600282e+00
-8.639374802512183038e+00	4.488996385154626623e+00
-7.759353728031734398e+00	4.980515630029432650e+00
-6.983151535252552833e+00	5.430370905659002823e+00
-6.081073853974086063e+00	5.833591445441312473e+00
-5.112594563513857437e+00	6.204071653958822097e+00
-4.149608517827594767e+00	6.849939591745106249e+00
-3.140760429238548479e+00	7.366918830254217454e+00
-2.098857500192841563e+00	7.833078696548194664e+00
-1.082822857115238291e+00	8.239767989541302740e+00
2.421056467475812823e-02	8.658881085941477096e+00
1.071111222912881855e+00	9.075999105771783704e+00
2.139237909764069911e+00	9.501083821508990113e+00
3.009138947101812178e+00	9.929101981429283796e+00
4.003554180347311586e+00	9.571674438409418784e+00
5.111918890525718240e+00	9.235916638413492308e+00
6.273028458105052607e+00	8.957187678277236387e+00
7.336158277863823685e+00	8.622397107440349373e+00
8.354372022288560018e+00	8.367029885893670027e+00
9.501149464809587997e+00	8.108585916990914910e+00
1.074048376113048597e+01	8.032678883750890009e+00
1.208888222704659654e+01	7.835017304694344986e+00
1.337847246542290591e+01	7.530344706141989697e+00
1.472744069094831332e+01	7.362939865488102420e+00
1.588608721717958439e+01	6.956023696934627409e+00
1.725921123441955274e+01	6.632411978259382224e+00
1.846310556834561822e+01	6.407916536860105872e+00
1.992005810397200705e+01	6.069279647285527268e+00
1.850209733469589679e+01	5.717710689865059592e+00
1.720282280225426774e+01	5.319681289575285632e+00
1.584823658500536148e+01	5.151040435908401882e+00
1.437319871139586702e+01	4.952816175658047548e+00
1.293412954061803433e+01	4.775594285706631581e+00
1.143284286761048563e+01	4.631699825697396911e+00
9.914050473784836726e+00	4.317901636674675636e+00
8.590634208786452675e+00	4.169305510475992627e+00
7.260702683325101603e+00	4.037890558488716586e+00
5.891005362113107324e+00	3.923720527739860131e+00
4.619534080942148790e+00	3.930031446874780787e+00
3.365884584693727533e+00	3.930082126506073692e+00
2.107315966874477642e+00	3.808120104911973058e+00
1.048850329224388922e+00	3.809965295343429315e+00
-9.372054108682181806e-02	3.793025850365014051e+00
-1.262982652945311424e+00	3.785597722180754854e+00
-2.321332610619931458e+00	3.836741084684843983e+00


==> mse_vs_particles.txt <==
# number of frames = 150
# ratio kernel-prior covariances = 0.2
# number of MC trials = 50
particles	PMC	NPMC	MetropolisHastings
5.000000000000000000e+01	3.100568219504659773e+00	5.103120264350904239e-02	9.441644853702749529e+00
1.000000000000000000e+02	7.515521230957152854e-01	1.918613420452878332e-02	7.226712382536180534e+00
2.000000000000000000e+02	2.495606094282132037e-01	1.192548792795364472e-02	5.012999864779523307e+00
5.000000000000000000e+02	1.010660065051207646e-01	9.192610253110838209e-03	2.611611778762394476e+00


==> vsMH_mse_vs_particles.txt <==
# number of frames = 150
# ratio kernel-prior covariances = 0.2
# number of MC trials = 1
particles	MetropolisHastings
5.000000000000000000e+01	1.351931287124590852e+01
1.000000000000000000e+02	1.077915780553104774e+01
2.000000000000000000e+02	7.494452496134317521e+00
5.000000000000000000e+02	4.585665069598745980e+00
1.000000000000000000e+03	3.216820594566865754e+00
5.000000000000000000e+03	8.046982259133984572e-01
1.000000000000000000e+04	3.535680500955458716e-01
2.000000000000000000e+04	1.623579944471097158e-01
5.000000000000000000e+04	1.493841424584990869e-02
1.000000000000000000e+05	1.307498934608315386e-02
2.000000000000000000e+05	1.113614209788200277e-02
5.000000000000000000e+05	8.499697599599710662e-03
1.000000000000000000e+06	7.086110173629235620e-03


==> vsNPMC_mse_vs_particles.txt <==
# number of frames = 3
# ratio kernel-prior covariances = 0.2
# number of MC trials = 50
particles	NPMC_100
5.000000000000000000e+02	7.800891425270293708e-03

